SAAMPLE: A Segregated Accuracy-driven Algorithm for Multiphase Pressure-Linked Equations

Existing hybrid Level Set / Front Tracking methods have been developed for structured meshes and successfully used for efficient and accurate simulations of complex multiphase flows. This contribution extends the capability of hybrid Level Set / Front Tracking methods towards handling surface tension driven multiphase flows using unstructured meshes. Unstructured meshes are traditionally used in Computational Fluid Dynamics to handle geometrically complex problems. In order to simulate surface-tension driven multiphase flows on unstructured meshes, a new SAAMPLE Segregated Accuracy-driven Algorithm for Multiphase Pressure-Linked Equations is proposed, that increases the robustness of the unstructured Level Set / Front Tracking (LENT) method. The LENT method is implemented in the Open- FOAM open source code for Computational Fluid Dynamics.

==> figures/plots/curvature/curvatureTest-numericalcurvaturemodel-faceL2norm-info.txt <==
Remember the plot counting order: from left to right, then from top to bottom.
Example:
0   1   2
3   4   5
--------------------------------------------------------------------------
Parameters fixed for all plots:
--------------------------------------------------------------------------
Plot number: 00000
    front_surface             : randomSphere
    use_front_signed_distance : off

Plot number: 00001
    front_surface             : randomSphere
    use_front_signed_distance : on

Plot number: 00002
    front_surface             : randomEllipsoidWeak
    use_front_signed_distance : off

Plot number: 00003
    front_surface             : randomEllipsoidWeak
    use_front_signed_distance : on

Plot number: 00004
    front_surface             : randomEllipsoidStrong
    use_front_signed_distance : off

Plot number: 00005
    front_surface             : randomEllipsoidStrong
    use_front_signed_distance : on



==> figures/plots/oscillating_droplet/oscillatingDroplet-newState-resolution-semi-axes-x-info.txt <==
Remember the plot counting order: from left to right, then from top to bottom.
Example:
0   1   2
3   4   5
--------------------------------------------------------------------------
Parameters fixed for all plots:
	front_to_mesh_transfer    : triangleInCell
	curvature_model           : compactDivGrad
	cell_to_vertex            : cellPoint
	temporal_integration      : Euler
--------------------------------------------------------------------------
Plot number: 00000
    n_alpha_smoothing         : 0
    nu_droplet                : 0.05

Plot number: 00001
    n_alpha_smoothing         : 0
    nu_droplet                : 0.005

Plot number: 00002
    n_alpha_smoothing         : 1
    nu_droplet                : 0.05

Plot number: 00003
    n_alpha_smoothing         : 1
    nu_droplet                : 0.005



==> figures/plots/oscillating_droplet/oscillatingDroplet-refState-resolution-semi-axes-x-info.txt <==
Remember the plot counting order: from left to right, then from top to bottom.
Example:
0   1   2
3   4   5
--------------------------------------------------------------------------
Parameters fixed for all plots:
--------------------------------------------------------------------------
Plot number: 00000
    nu_droplet                : 0.05

Plot number: 00001
    nu_droplet                : 0.005



==> figures/plots/stationary_droplet_exact_curvature/sd-piso-exact-curvature-nudroplet-Linfvelocityerror-info.txt <==
Remember the plot counting order: from left to right, then from top to bottom.
Example:
0   1   2
3   4   5
--------------------------------------------------------------------------
Parameters fixed for all plots:
--------------------------------------------------------------------------
Plot number: 00000
    resolution                : 16

Plot number: 00001
    resolution                : 32

Plot number: 00002
    resolution                : 64

Plot number: 00003
    resolution                : 128



==> figures/plots/stationary_droplet_numeric_curvature/sd-newconf-nudroplet-Linfvelocityerror-info.txt <==
Remember the plot counting order: from left to right, then from top to bottom.
Example:
0   1   2
3   4   5
--------------------------------------------------------------------------
Parameters fixed for all plots:
	front_to_mesh_transfer    : triangleInCell
	curvature_model           : compactDivGrad
	cell_to_vertex            : cellPoint
	temporal_integration      : Euler
--------------------------------------------------------------------------
Plot number: 00000
    n_alpha_smoothing         : 0
    resolution                : 16

Plot number: 00001
    n_alpha_smoothing         : 0
    resolution                : 32

Plot number: 00002
    n_alpha_smoothing         : 0
    resolution                : 64

Plot number: 00003
    n_alpha_smoothing         : 0
    resolution                : 128

Plot number: 00004
    n_alpha_smoothing         : 1
    resolution                : 16

Plot number: 00005
    n_alpha_smoothing         : 1
    resolution                : 32

Plot number: 00006
    n_alpha_smoothing         : 1
    resolution                : 64

Plot number: 00007
    n_alpha_smoothing         : 1
    resolution                : 128



==> figures/plots/stationary_droplet_numeric_curvature/sd-refconf-nudroplet-Linfvelocityerror-info.txt <==
Remember the plot counting order: from left to right, then from top to bottom.
Example:
0   1   2
3   4   5
--------------------------------------------------------------------------
Parameters fixed for all plots:
--------------------------------------------------------------------------
Plot number: 00000
    resolution                : 16

Plot number: 00001
    resolution                : 32

Plot number: 00002
    resolution                : 64

Plot number: 00003
    resolution                : 128



==> figures/plots/translating_droplet/td-newconf-nudroplet-Linfvelocityerror-info.txt <==
Remember the plot counting order: from left to right, then from top to bottom.
Example:
0   1   2
3   4   5
--------------------------------------------------------------------------
Parameters fixed for all plots:
	front_to_mesh_transfer    : triangleInCell
	curvature_model           : compactDivGrad
	cell_to_vertex            : cellPoint
	temporal_integration      : Euler
--------------------------------------------------------------------------
Plot number: 00000
    n_alpha_smoothing         : 0
    resolution                : 16

Plot number: 00001
    n_alpha_smoothing         : 0
    resolution                : 32

Plot number: 00002
    n_alpha_smoothing         : 0
    resolution                : 64

Plot number: 00003
    n_alpha_smoothing         : 0
    resolution                : 128

Plot number: 00004
    n_alpha_smoothing         : 1
    resolution                : 16

Plot number: 00005
    n_alpha_smoothing         : 1
    resolution                : 32

Plot number: 00006
    n_alpha_smoothing         : 1
    resolution                : 64

Plot number: 00007
    n_alpha_smoothing         : 1
    resolution                : 128



==> figures/plots/translating_droplet/td-refconf-nudroplet-Linfvelocityerror-info.txt <==
Remember the plot counting order: from left to right, then from top to bottom.
Example:
0   1   2
3   4   5
--------------------------------------------------------------------------
Parameters fixed for all plots:
--------------------------------------------------------------------------
Plot number: 00000
    resolution                : 16

Plot number: 00001
    resolution                : 32

Plot number: 00002
    resolution                : 64

Plot number: 00003
    resolution                : 128



==> tables/HADAMARD_RYBCZYNSKY_2D.csv <==
VELOCITY_MODEL,H,L_INF,O(L_INF),EPSILON_R_EXACT_MAX,O(EPSILON_R_EXACT_MAX),N_CELLS,SSUM_PHI
HADAMARD_RYBCZYNSKY_2D,0.1250000000000003,1.4239655787190042,1.8970357339829427,1.4239655787190055,1.8970357339829302,64,227.85839701346532
HADAMARD_RYBCZYNSKY_2D,0.06250000000000032,0.3823268798071639,1.6224039645500699,0.3823268798071676,1.6224039645500836,256,264.5914680842014
HADAMARD_RYBCZYNSKY_2D,0.03125000000000033,0.12417740333719837,0.15276177285718354,0.12417740333719837,0.15276177285718354,1024,284.1474538563761
HADAMARD_RYBCZYNSKY_2D,0.015625000000000448,0.11170090667420407,0.20194818665542516,0.11170090667420407,0.20194818665542544,4096,294.22186120484145
HADAMARD_RYBCZYNSKY_2D,0.007812500000000446,0.09711006314910352,0.06265320810372031,0.09711006314910349,0.06265320810372031,16384,299.3330721822596
HADAMARD_RYBCZYNSKY_2D,0.003906250000000333,0.09298304013100771,0.06265320810372031,0.0929830401310077,0.06265320810372031,65536,301.9071685873354


==> tables/SHEAR_2D.csv <==
VELOCITY_MODEL,H,L_INF,O(L_INF),EPSILON_R_EXACT_MAX,O(EPSILON_R_EXACT_MAX),N_CELLS,SSUM_PHI
SHEAR_2D,0.1250000000000003,0.03296112929658736,1.8334069132214141,0.032961129296587115,1.8334069132214155,64,3.885780586188048e-15
SHEAR_2D,0.06250000000000032,0.009248932452976179,1.9555287873114504,0.009248932452976102,1.9555287873115392,256,1.6653345369377345e-14
SHEAR_2D,0.03125000000000033,0.0023846178215090543,1.9887446905062298,0.002384617821508888,1.988744690506519,1024,3.6637359812630166e-14
SHEAR_2D,0.015625000000000448,0.0006008235953215595,1.9971781497179808,0.0006008235953213972,1.997178149718656,4096,8.881784197001251e-14
SHEAR_2D,0.007812500000000446,0.00015049998270885094,1.9992940447489151,0.00015049998270873983,1.999294044749978,16384,1.4210854715202067e-13
SHEAR_2D,0.003906250000000333,3.7643411255195126e-05,1.9992940447489151,3.76434112551396e-05,1.999294044749978,65536,3.5527136788005004e-13

